Sequential Processing in Cell-free Massive MIMO Uplink with Limited Memory Access Points

Cell-free massive multiple-input multiple-output (MIMO) is an emerging technology that will reshape the architecture of next-generation networks. This paper considers the sequential fronthaul, whereby the access points (APs) are connected in a daisy chain topology with multiple sequential processing stages. With this sequential processing in the uplink, each AP refines users' signal estimates received from the previous AP based on its own local received signal vector. While this processing architecture has been shown to achieve the same performance as centralized processing, the impact of the limited memory capacity at the APs on the store and forward processing architecture is yet to be analyzed. Thus, we model the received signal vector compression using rate-distortion theory to demonstrate the effect of limited memory capacity on the optimal number of APs in the daisy chain fronthaul. Without this memory constraint, more geographically distributed antennas alleviate the adverse effect of large-scale fading on the signal-to-interference-plus-noise-ratio (SINR). However, we show that in case of limited memory capacity at each AP, the memory capacity to store the received signal vectors at the final AP of this fronthaul becomes a limiting factor. In other words, we show that when deciding on the number of APs to distribute the antennas, there is an inherent trade-off between more macro-diversity and compression noise power on the stored signal vectors at the APs. Hence, the available memory capacity at the APs significantly influences the optimal number of APs in the fronthaul.

==> Data/DATA_UPLOADED_form_journal/data_K4_cf256KB.csv <==
A,B,C,D
5.51653098714797,5.51653098714797,5.50382196458214,2
5.97525837430607,5.97525837430607,5.92751140002748,4
7.43483317144676,7.43483317144676,7.23123966024114,8
7.74448811852286,7.74448811852286,7.46975159403967,16
7.76107927979737,7.76107927979737,7.48236258661016,32
7.65420923322488,7.65420923322489,7.45355638964242,64
7.47623222165507,7.47623222165507,7.47623222165507,128


==> Data/DATA_UPLOADED_form_journal/data_K4_cf32MB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.51589509525766,2
5.9715048746471,5.9715048746471,5.9715048746471,4
7.43305774123967,7.43305774123967,7.43305774123967,8
7.74930913789327,7.74930913789327,7.74930913720171,16
7.79260870554969,7.79260870554969,7.79251588799205,32
7.77664472226055,7.77664472226056,7.7514886156136,64
7.45761179798055,7.45761179798055,7.45761179798055,128


==> Data/DATA_UPLOADED_form_journal/data_K4_cf64KB.csv <==
A,B,C,D
5.51589508954048,5.51589508954048,5.04454757446767,2
5.96844539933969,5.96844539933969,5.24144233222163,4
7.25377446826674,7.25377446826674,5.99733761546158,8
7.22584885105475,7.22584885105475,6.08963835152771,16
6.83618509371849,6.83618509371849,6.02757751881251,32
6.38308612397396,6.38308612397396,5.9799214565127,64
5.9019974921745,5.9019974921745,5.9019974921745,128


==> Data/DATA_UPLOADED_form_journal/data_K4_cf8MB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.51589509525766,2
5.9715048746471,5.9715048746471,5.9715048746471,4
7.43305774123967,7.43305774123967,7.43302610864653,8
7.74930106454642,7.74930106454642,7.7252667391443,16
7.75539298296169,7.75539298296169,7.46319497644142,32
7.14682404476735,7.14682404476735,6.7603437395221,64
5.87152621110196,5.87152621110196,5.87152621110196,128


==> Data/DATA_UPLOADED_form_journal/data_K64_cf256KB.csv <==
A,B,C,D
4.48976869049288,4.48976869049288,4.37340423011215,2
4.82108431210962,4.82108431210962,4.54356600724927,4
6.02430859328929,6.02430859328929,5.55439441003425,8
6.27142184259675,6.27142184259675,5.81743645540642,16
6.30648360423471,6.30648360423471,5.95762694530072,32
6.30574395925774,6.30574395925774,6.12699857873936,64
6.3073392032364,6.3073392032364,6.3073392032364,128


==> Data/DATA_UPLOADED_form_journal/data_K64_cf32MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.33301806381446,6.33301806381446,6.33301806381446,8
6.74633335139996,6.74633335139996,6.74633334872759,16
6.93608653559817,6.93608653559817,6.93578867494695,32
7.08088728622304,7.08088728622304,7.03053528370869,64
6.26263397341966,6.26263397341966,6.26263397341966,128


==> Data/DATA_UPLOADED_form_journal/data_K64_cf64KB.csv <==
A,B,C,D
3.86073197955781,3.86073197955781,3.1373734645996,2
3.76078322495298,3.76078322495298,2.8947362910003,4
4.14947605542633,4.14947605542633,3.33160815045102,8
4.02055423447324,4.02055423447324,3.35408340424845,16
3.8510802197107,3.8510802197107,3.37172971976977,32
3.70655982783705,3.70655982783705,3.42991535704058,64
3.51077036249624,3.51077036249624,3.51077036249624,128


==> Data/DATA_UPLOADED_form_journal/data_K64_cf8MB.csv <==
A,B,C,D
4.49186740085159,4.49186740085159,4.49186740085159,2
4.85444033878003,4.85444033878003,4.85444033878003,4
6.33301293730721,6.33301293730721,6.33282996606907,8
6.72733723266475,6.72733723266475,6.643993974115,16
6.27099855612974,6.27099855612974,5.91413513451626,32
5.00900140721351,5.00900140721351,4.70606682256477,64
3.46563727079934,3.46563727079934,3.46563727079934,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K16_cf128KB.csv <==
A,B,C,D
5.30844560588903,5.30844560588903,4.93482712085648,2
5.73147595151431,5.73147595151431,5.19622405666579,4
6.88180537589039,6.88180537589039,5.98178731799905,8
6.9444522327613,6.9444522327613,6.13955592463753,16
6.76301052482183,6.76301052482183,6.15487917577468,32
6.51400443146762,6.51400443146762,6.16746662111033,64
6.18815515923817,6.18815515923817,6.18815515923817,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K16_cf256KB.csv <==
A,B,C,D
5.30859234970123,5.30859234970123,5.27214677679459,2
5.76737266959235,5.76737266959235,5.64830506057171,4
7.17653671507153,7.17653671507153,6.80801413123383,8
7.43699473002023,7.43699473002023,7.05012245418427,16
7.42584804471107,7.42584804471107,7.1062548465514,32
7.33418949074425,7.33418949074425,7.14569349082397,64
7.18197702344688,7.18197702344688,7.18197702344688,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K16_cf32KB.csv <==
A,B,C,D
4.95254409471807,4.95254409471807,4.06744404262867,2
4.91673812770244,4.91673812770244,3.78015118735244,4
5.21984831119753,5.21984831119753,3.9245865314091,8
4.95662327917779,4.95662327917779,4.02775065213589,16
4.59416522980996,4.59416522980996,4.00490564112678,32
4.2665329104803,4.2665329104803,3.98657775217016,64
3.99162157213138,3.99162157213138,3.99162157213138,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K16_cf64KB.csv <==
A,B,C,D
5.2765551726286,5.2765551726286,4.4424391898522,2
5.4848227376548,5.4848227376548,4.4978367078875,4
6.20692673347236,6.20692673347235,5.07338177521353,8
6.09134179203262,6.09134179203262,5.12867408956687,16
5.79287466568038,5.79287466568038,5.11612444105941,32
5.47349651242056,5.47349651242056,5.10130365455539,64
5.10941961817803,5.10941961817803,5.10941961817803,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K16_cfinf.csv <==
B,D
5.30859235260547,2
5.76824061517112,4
7.20654962701125,8
7.53157731787517,16
7.62812801086638,32
7.70470258510766,64
7.76440116548798,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K32_cf128KB.csv <==
A,B,C,D
5.06686610836833,5.06686610836832,4.49089361385639,2
5.35101471225855,5.35101471225855,4.67862747313007,4
6.22770377706114,6.22770377706114,5.37167072028629,8
6.28129773585749,6.28129773585749,5.51860620660729,16
6.13964798842343,6.13964798842343,5.57016188196889,32
5.94655716720646,5.94655716720646,5.62607227582556,64
5.6929334295769,5.6929334295769,5.6929334295769,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K32_cf256KB.csv <==
A,B,C,D
5.08312925124348,5.08312925124348,5.01323871752956,2
5.4927245559248,5.4927245559248,5.29989846457322,4
6.79638902995561,6.79638902995561,6.35369156172584,8
7.04670811005351,7.04670811005351,6.6124408934532,16
7.03152256467448,7.03152256467448,6.69621283743407,32
6.96813987664499,6.96813987664499,6.78915794666511,64
6.8786443875603,6.8786443875603,6.87864438756031,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K32_cf32KB.csv <==
A,B,C,D
4.24487108773424,4.24487108773424,3.58372250223418,2
4.04179040291887,4.04179040291887,3.10010338755766,4
4.09901654698189,4.09901654698189,3.10893458087324,8
3.92029913375393,3.92029913375393,3.21078543396123,16
3.65297824148545,3.65297824148545,3.1955882253137,32
3.44103561439088,3.44103561439088,3.20932718716087,64
3.24571726020136,3.24571726020136,3.24571726020136,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K32_cf64KB.csv <==
A,B,C,D
4.83011060097478,4.83011060097478,3.92886518839145,2
4.84419227503023,4.84419227503023,3.83306930897448,4
5.35440922896381,5.35440922896381,4.35915521682044,8
5.22423095715435,5.22423095715435,4.38601285062164,16
4.98738557906327,4.98738557906328,4.39802785915142,32
4.75246638840777,4.75246638840777,4.42050832724163,64
4.4667598211438,4.4667598211438,4.4667598211438,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K32_cfinf.csv <==
B,D
5.08320235186143,2
5.50178397056337,4
6.92739565915503,8
7.29035664411913,16
7.40962703533544,32
7.54016310474724,64
7.65963909931394,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K64_cf128KB.csv <==
A,B,C,D
4.38840708227851,4.38840708227851,3.68401673160433,2
4.49681797846292,4.49681797846292,3.7784832534168,4
5.21674325072446,5.21674325072446,4.42426029437375,8
5.26629329022533,5.26629329022533,4.56019970672088,16
5.17759868415188,5.17759868415188,4.63730291215528,32
5.05016393398623,5.05016393398623,4.74893553371894,64
4.89466326326596,4.89466326326596,4.89466326326596,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K64_cf256KB.csv <==
A,B,C,D
4.48443891745035,4.48443891745035,4.36703207162543,2
4.82080203606624,4.82080203606624,4.54081737464157,4
6.0206737022855,6.0206737022855,5.55050502291573,8
6.2684406842862,6.2684406842862,5.81496443800038,16
6.30389616341227,6.30389616341226,5.95525953712187,32
6.2986685029224,6.2986685029224,6.11990862162416,64
6.31243453910072,6.31243453910072,6.31243453910072,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K64_cf32KB.csv <==
A,B,C,D
3.23424511009446,3.23424511009446,2.8300259303553,2
2.87954975248888,2.87954975248888,2.26489066231825,4
2.80406321681777,2.80406321681777,2.19518591540848,8
2.72760089073423,2.72760089073423,2.27121557986142,16
2.55865622705002,2.55865622705002,2.25695659359659,32
2.45000301027385,2.45000301027385,2.28575911935082,64
2.3324536897615,2.3324536897615,2.3324536897615,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K64_cf64KB.csv <==
A,B,C,D
3.85259051408699,3.85259051408699,3.12707118692171,2
3.75930379330234,3.75930379330234,2.89122655514013,4
4.15044096009069,4.15044096009069,3.33315983861945,8
4.02022831975873,4.02022831975873,3.35412447007345,16
3.85139692477777,3.85139692477777,3.37312254323496,32
3.7052106787041,3.7052106787041,3.42878314290158,64
3.51391828778989,3.51391828778989,3.51391828778989,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K64_cfinf.csv <==
B,D
4.48655510879619,2
4.85419954071833,4
6.32767346761598,8
6.73972433857127,16
6.93445981293236,32
7.14953660235669,64
7.37755780096296,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K8_cf128KB.csv <==
A,B,C,D
5.42967838647243,5.42967838647243,5.19049493284135,2
5.87131333491661,5.8713133349166,5.49070107043812,4
7.25358216717597,7.25358216717597,6.38566625817699,8
7.39067638734179,7.39067638734179,6.55212290538803,16
7.20198262923737,7.20198262923737,6.56529590265846,32
6.92284726129915,6.92284726129915,6.55071247989383,64
6.53464072377189,6.53464072377189,6.53464072377189,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K8_cf256KB.csv <==
A,B,C,D
5.42967839056491,5.42967839056491,5.40911531385266,2
5.87307467830849,5.87307467830849,5.80265214980426,4
7.34158566613165,7.34158566613166,7.06296531301799,8
7.64572268523565,7.64572268523566,7.31463883530879,16
7.63797707674002,7.63797707674002,7.34426509804444,32
7.54993721077959,7.54993721077959,7.3534063953411,64
7.3698993800391,7.3698993800391,7.3698993800391,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K8_cf32KB.csv <==
A,B,C,D
5.38530669870945,5.38530669870945,4.36734374108653,2
5.49094772441056,5.49094772441056,4.23985768372529,4
6.04042130022714,6.04042130022714,4.53657606476846,8
5.7717713054673,5.7717713054673,4.63729264251654,16
5.35058342258518,5.35058342258519,4.64093487580454,32
4.93644657706229,4.93644657706229,4.61677735585741,64
4.57907716139427,4.57907716139427,4.57907716139427,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K8_cf64KB.csv <==
A,B,C,D
5.42947162174331,5.42947162174331,4.77503412272387,2
5.80687096330077,5.80687096330077,4.92317604761634,4
6.81172322468751,6.81172322468751,5.55629311695659,8
6.73319077441426,6.73319077441426,5.64078130850448,16
6.4014359631363,6.4014359631363,5.64381507377791,32
6.01620477370579,6.01620477370579,5.61812678544839,64
5.57984888441441,5.57984888441441,5.57984888441441,128


==> Data/Data_fifthrun_fixed_PER_AP/data_K8_cfinf.csv <==
B,D
5.42967839056491,2
5.87307594062444,4
7.3437350926927,8
7.6716257088392,16
7.72803143743247,32
7.77258258198532,64
7.83274463237559,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K16_cf256KB.csv <==
A,B,C,D
5.29666100057555,5.29666100057555,5.26211171834978,2
5.77171153761694,5.77171153761694,5.65068931955181,4
7.18493349605045,7.18493349605044,6.81943367980232,8
7.43374036299877,7.43374036299878,7.05019200376453,16
7.42144722938395,7.42144722938395,7.10068068255882,32
7.32922596235494,7.32922596235494,7.14077665859582,64
7.1785452905341,7.1785452905341,7.1785452905341,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K16_cf32KB.csv <==
A,B,C,D
4.95009220923915,4.95009220923915,4.10691283709838,2
4.91884455907429,4.91884455907429,3.82916072440778,4
5.21504164992483,5.21504164992483,3.97399188530073,8
4.96264904338929,4.96264904338928,4.07468176600683,16
4.58897823677115,4.58897823677115,4.02019753060028,32
4.28025385627706,4.28025385627706,4.0060363331874,64
4.00042507398293,4.00042507398293,4.00042507398293,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K4_cf256KB.csv <==
A,B,C,D
5.51589509525766,5.51589509525766,5.50311189354948,2
5.97150487464593,5.97150487464593,5.92406279552174,4
7.43304346284335,7.43304346284335,7.22880591112972,8
7.74625033603194,7.74625033603194,7.46981136015645,16
7.75894251451685,7.75894251451685,7.48029680307744,32
7.65218771010486,7.65218771010486,7.4508901547579,64
7.47705655639419,7.47705655639419,7.47705655639419,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K4_cf32KB.csv <==
A,B,C,D
5.5156062974905,5.5156062974905,4.71312796759074,2
5.86654403087239,5.86654403087239,4.68681410179636,4
6.68006103092857,6.68006103092857,5.17200333756823,8
6.43278057390114,6.43278057390114,5.24891652047457,16
5.90308052129672,5.90308052129672,5.15363663169569,32
5.43501306164986,5.43501306164986,5.09328330879324,64
4.9880804108047,4.9880804108047,4.9880804108047,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K4_cfinf.csv <==
B,D
5.51589509525766,2
5.9715048746471,4
7.43305774123967,8
7.74930913789327,16
7.79261020716693,32
7.78343942060162,64
7.85275550441655,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K64_cf256KB.csv <==
A,B,C,D
4.48976869049288,4.48976869049288,4.37340423011215,2
4.82108431210962,4.82108431210962,4.54356600724927,4
6.02430859328929,6.02430859328929,5.55439441003425,8
6.27142184259675,6.27142184259675,5.81743645540641,16
6.30648360423471,6.30648360423471,5.95762694530072,32
6.30574395925774,6.30574395925774,6.12699857873936,64
6.3073392032364,6.3073392032364,6.3073392032364,128


==> Data/Data_seventh_run_fixed_PER_AP/data_K64_cf32KB.csv <==
A,B,C,D
3.24349819693422,3.24349819693422,2.84314303895912,2
2.88063044146307,2.88063044146307,2.27401566232819,4
2.80258245241484,2.80258245241484,2.20023028872535,8
2.72711335369644,2.72711335369644,2.27674868250331,16
2.55786581103381,2.55786581103381,2.2590826473046,32
2.45024216565804,2.45024216565804,2.28620671337835,64
2.32976781811448,2.32976781811448,2.32976781811448,128

